Exact and Efficient Hamilton-Jacobi Reachability for Decoupled Systems

Reachability analysis is important for studying optimal control problems and differential games, which are powerful theoretical tools for analyzing and modeling many practical problems in robotics, aircraft control, among other application areas. In reachability analysis, one is interested in computing the reachable set, defined as the set of states from which there exists a control, despite the worst disturbance, that can drive the system into a set of target states. The target states can be used to model either unsafe or desirable configurations, depending on the application. Many Hamilton-Jacobi formulations allow the computation of reachable sets; however, due to the exponential complexity scaling in computation time and space, problems involving approximately 5 dimensions become intractable. A number of methods that compute an approximate solution exist in the literature, but these methods trade off complexity for optimality. In this paper, we eliminate complexity-optimality trade-offs for time-invariant decoupled systems using a decoupled Hamilton-Jacobi formulation that enables the exact reconstruction of high dimensional solutions via low dimensional solutions of the decoupled subsystems. Our formulation is compatible with existing numerical tools, and we show the accuracy, computation benefits, and an application of our novel approach using two numerical examples.

==> Final submission/comments/CommentsToAuthor.txt <==
Please consider the comments of the reviewers to improve
the paper.

==> Final submission/comments/Review23467.txt <==
Reviewer 7 of CDC15 submission 1464

Comments to the author
======================

The paper is on improving Eulerian reachability techniques,
which convert the reachability problem to solving Hamilton
Jacobi partial differential equations, when the considered
system is decoupled.

The initial impression is that this is a trivial task since
one can usually just compute the reachable set of decoupled
systems separately and obtain the complete set by the
Cartesian product of partial reachable sets. However, when
the target set is a disjunction of target sets of
individual dimensions, the solution to the problem becomes
non-trivial. When the problem would not be formulated as a
game problem, but a classical reachability problem, this
issue would not occur.

It is debatable, how frequently one encounters the
considered system class. However, the presented quadrotor
example is compelling and other systems exist where
intelligent agents play a game. However, for most
scenarios, such as encountered in automated driving on
public roads, it is hardly thinkable that some drivers
purposely try to hit another vehicle. 

The paper is well written. Some aspects have been published
earlier by Claire Tomlin so that one can reduce the content
there. The authors should mention that the used model for
quadrotors cannot be used for rigorous stability analysis
using reachable sets since the model is a very simplified
version of the real dynamics.

==> Final submission/comments/Review27071.txt <==
Reviewer 12 of CDC15 submission 1464

Comments to the author
======================

The paper deals with the problem of computing reachable
sets for nonlinear systems. The task is formulated
according to the classical approach that involves the
solution of specific Hamilton-Jacobi partial differential
equations. The analysis herein is carried out under the
(rather strong) assumption that the system is actually
decomposed in N independent subsystems.
The reader may have the impression that, if the nonlinear
systems are indeed completely decoupled as in equation (3),
the proposed solution does not represent a "decomposition
approach" of a complex problem, but rather
the repeated application of the standard solution to
several independent problems. The authors should make the
effort of explaining the reason why the paper contains more
than the sum of several (already solved) problems. This
missing ingredient seems to be related to the definition of
the reachable set, which represents
the only common point between the several problems, but
this should be discussed in more details. Also the
"recombination" of the independent solutions seems to be
trivial as in equation (17).
I have some concerns about the results of Corollary 1,
which may be due to some difficulty in understanding the
notation. It is said that the time horizon of the control
task goes from -T to 0, with T positive. In Corollary 1 the
time interval is defined instead as [t1,0], implicitly
considering, I guess, t1 to be negative. However, assuming
that t0 is greater than t1 means that the former is
actually closer to zero, hence forward in time, with
respect to t1. This means that z could belong
to F2 from t1 to t0 and then belong to F1 from t0 on, hence
without contradicting the assumptions or Lemma 1. This
result should be clarified in my opinion.
In the Introduction, to motivate the standing assumptions,
it is claimed that several nonlinear systems can be
naturally decomposed into independent subsystems, but then
the chose application consists of a model
(quadrotor) that is actually not naturally decoupling. I
believe that a more suitable application should be
selected. In addition, the system is in fact linear.
There is a typo in the paragraph after equation (20), i.e.
"an matrix".

==> Final submission/comments/iThenticateScanResult.txt <==
CDC15 has access to the CrossCheck database. Read more about the
CrossCheck initiative to prevent scholarly and professional plagiarism
at http://www.crossref.org/crosscheck.html.

Submission 1464 received a cumulative similarity score 23%.

For more information about the scan, log in at
https://css.paperplaza.net with your PIN 94497 and password, enter your
CDC15 author workspace, and select the option 'Inspect the reviews and
decision letter' under 'Choose an option...' for submission 1464.

Similarity scores and scan reports are generated by an external
provider (iThenticate) and not by the conference.

The scan reports are stored on the iThenticate servers and not
downloaded to the conference submission system servers. Eventually the
reports are deleted from the iThenticate servers at a time determined
by conference and provider policy, after which they are no longer
available.

Please check the on-line report to understand how the similarity score
was determined and which sections of your paper may need changes.

The score and report are provided to assist you in revising your
manuscript, if necessary.

The conference will not be able to provide you a score or a report for
the revised manuscript.

==> comments/CommentsToAuthor.txt <==
Please consider the comments of the reviewers to improve
the paper.

==> comments/Review23467.txt <==
Reviewer 7 of CDC15 submission 1464

Comments to the author
======================

The paper is on improving Eulerian reachability techniques,
which convert the reachability problem to solving Hamilton
Jacobi partial differential equations, when the considered
system is decoupled.

The initial impression is that this is a trivial task since
one can usually just compute the reachable set of decoupled
systems separately and obtain the complete set by the
Cartesian product of partial reachable sets. However, when
the target set is a disjunction of target sets of
individual dimensions, the solution to the problem becomes
non-trivial. When the problem would not be formulated as a
game problem, but a classical reachability problem, this
issue would not occur.

It is debatable, how frequently one encounters the
considered system class. However, the presented quadrotor
example is compelling and other systems exist where
intelligent agents play a game. However, for most
scenarios, such as encountered in automated driving on
public roads, it is hardly thinkable that some drivers
purposely try to hit another vehicle. 

The paper is well written. Some aspects have been published
earlier by Claire Tomlin so that one can reduce the content
there. The authors should mention that the used model for
quadrotors cannot be used for rigorous stability analysis
using reachable sets since the model is a very simplified
version of the real dynamics.

==> comments/Review27071.txt <==
Reviewer 12 of CDC15 submission 1464

Comments to the author
======================

The paper deals with the problem of computing reachable
sets for nonlinear systems. The task is formulated
according to the classical approach that involves the
solution of specific Hamilton-Jacobi partial differential
equations. The analysis herein is carried out under the
(rather strong) assumption that the system is actually
decomposed in N independent subsystems.
The reader may have the impression that, if the nonlinear
systems are indeed completely decoupled as in equation (3),
the proposed solution does not represent a "decomposition
approach" of a complex problem, but rather
the repeated application of the standard solution to
several independent problems. The authors should make the
effort of explaining the reason why the paper contains more
than the sum of several (already solved) problems. This
missing ingredient seems to be related to the definition of
the reachable set, which represents
the only common point between the several problems, but
this should be discussed in more details. Also the
"recombination" of the independent solutions seems to be
trivial as in equation (17).
I have some concerns about the results of Corollary 1,
which may be due to some difficulty in understanding the
notation. It is said that the time horizon of the control
task goes from -T to 0, with T positive. In Corollary 1 the
time interval is defined instead as [t1,0], implicitly
considering, I guess, t1 to be negative. However, assuming
that t0 is greater than t1 means that the former is
actually closer to zero, hence forward in time, with
respect to t1. This means that z could belong
to F2 from t1 to t0 and then belong to F1 from t0 on, hence
without contradicting the assumptions or Lemma 1. This
result should be clarified in my opinion.
In the Introduction, to motivate the standing assumptions,
it is claimed that several nonlinear systems can be
naturally decomposed into independent subsystems, but then
the chose application consists of a model
(quadrotor) that is actually not naturally decoupling. I
believe that a more suitable application should be
selected. In addition, the system is in fact linear.
There is a typo in the paragraph after equation (20), i.e.
"an matrix".

==> comments/iThenticateScanResult.txt <==
CDC15 has access to the CrossCheck database. Read more about the
CrossCheck initiative to prevent scholarly and professional plagiarism
at http://www.crossref.org/crosscheck.html.

Submission 1464 received a cumulative similarity score 23%.

For more information about the scan, log in at
https://css.paperplaza.net with your PIN 94497 and password, enter your
CDC15 author workspace, and select the option 'Inspect the reviews and
decision letter' under 'Choose an option...' for submission 1464.

Similarity scores and scan reports are generated by an external
provider (iThenticate) and not by the conference.

The scan reports are stored on the iThenticate servers and not
downloaded to the conference submission system servers. Eventually the
reports are deleted from the iThenticate servers at a time determined
by conference and provider policy, after which they are no longer
available.

Please check the on-line report to understand how the similarity score
was determined and which sections of your paper may need changes.

The score and report are provided to assist you in revising your
manuscript, if necessary.

The conference will not be able to provide you a score or a report for
the revised manuscript.
